Learning Provably Robust Estimators for Inverse Problems via Jittering

Deep neural networks provide excellent performance for inverse problems such as denoising. However, neural networks can be sensitive to adversarial or worst-case perturbations. This raises the question of whether such networks can be trained efficiently to be worst-case robust. In this paper, we investigate whether jittering, a simple regularization technique that adds isotropic Gaussian noise during training, is effective for learning worst-case robust estimators for inverse problems. While well studied for prediction in classification tasks, the effectiveness of jittering for inverse problems has not been systematically investigated. In this paper, we present a novel analytical characterization of the optimal $\ell_2$-worst-case robust estimator for linear denoising and show that jittering yields optimal robust denoisers. Furthermore, we examine jittering empirically via training deep neural networks (U-nets) for natural image denoising, deconvolution, and accelerated magnetic resonance imaging (MRI). The results show that jittering significantly enhances the worst-case robustness, but can be suboptimal for inverse problems beyond denoising. Moreover, our results imply that training on real data which often contains slight noise is somewhat robustness enhancing.

==> figures_ak_mainbody/jitter_comparison_unet_02sigz_2methods.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{lightgray204}{RGB}{204,204,204}

\definecolor{green}{RGB}{0,128,0}
\definecolor{orange}{RGB}{255,165,0}
\definecolor{purple}{RGB}{128,0,128}

\begin{groupplot}[group style={group size=2 by 1,
    horizontal sep=50pt},
    width=0.9\columnwidth,
    %height=0.5\textwidth,
    tick align=outside,
    tick pos=left,
    x grid style={darkgray176},
    %xlabel={\(\displaystyle \epsilon^2 / \mathbb{E}[{\| \vx \| ^2]}\)},
    xlabel={Perturbation Level \(\displaystyle  \advnoiselevel^2 / \signalenergy\)},
    xtick style={color=orange},
    y grid style={darkgray176},
    %ylabel={$R_{\epsilon}$},
    %ymin=0, ymax=1.5,
    ytick style={color=orange},
    %legend cell align={left},
    legend style={
      fill opacity=0.8,
      draw opacity=1,
      text opacity=1,
      at={(0.1, 1)},
      anchor=north,
      draw=lightgray204
    },
]

\nextgroupplot[ylabel=Robust Risk $R_{\advnoiselevel}$, ymin=-0.01, ymax=0.61, xmin=-0.01, xmax=0.31]


\addplot [draw=purple, fill=purple, forget plot, mark=*, only marks, mark size=1.1]
table{%
x  y
0 0.0148738203570247
0.03 0.0832471325993538
0.06 0.127546682953835
0.09 0.169895023107529
0.12 0.20669162273407
0.15 0.245332300662994
0.18 0.282718271017075
0.21 0.32141986489296
0.24 0.356366455554962
0.27 0.385958552360535
0.3 0.420822530984879
};
\path [draw=purple, fill=purple, opacity=0.2]
(axis cs:0,0.0149223152548075)
--(axis cs:0,0.0143330013379455)
--(axis cs:0.03,0.0831358656287193)
--(axis cs:0.06,0.127434998750687)
--(axis cs:0.09,0.168313711881638)
--(axis cs:0.12,0.205380588769913)
--(axis cs:0.15,0.239818707108498)
--(axis cs:0.18,0.281768351793289)
--(axis cs:0.21,0.317966759204865)
--(axis cs:0.24,0.354649990797043)
--(axis cs:0.27,0.38050189614296)
--(axis cs:0.3,0.41607278585434)
--(axis cs:0.3,0.435833364725113)
--(axis cs:0.3,0.435833364725113)
--(axis cs:0.27,0.38689512014389)
--(axis cs:0.24,0.383897453546524)
--(axis cs:0.21,0.328862816095352)
--(axis cs:0.18,0.285366177558899)
--(axis cs:0.15,0.253101378679276)
--(axis cs:0.12,0.210260137915611)
--(axis cs:0.09,0.170499563217163)
--(axis cs:0.06,0.127574890851974)
--(axis cs:0.03,0.083319678902626)
--(axis cs:0,0.0149223152548075)
--cycle;

\addplot [draw=brown, fill=brown, forget plot, mark=*, only marks, mark size=1.1]
table{%
x  y
0 0.0148013923317194
0.03 0.091278001666069
0.06 0.143391251564026
0.09 0.191717207431793
0.12 0.237656161189079
0.15 0.281988024711609
0.18 0.32528954744339
0.21 0.366818130016327
0.24 0.419431149959564
0.27 0.452496886253357
0.3 0.492371588945389
};
\path [draw=brown, fill=brown, opacity=0.2]
(axis cs:0,0.0149467086605728)
--(axis cs:0,0.0146746905520558)
--(axis cs:0.03,0.0903266851603985)
--(axis cs:0.06,0.141573803424835)
--(axis cs:0.09,0.187880236804485)
--(axis cs:0.12,0.235103404819965)
--(axis cs:0.15,0.280448376536369)
--(axis cs:0.18,0.312032037377357)
--(axis cs:0.21,0.365280099511147)
--(axis cs:0.24,0.407542551755905)
--(axis cs:0.27,0.445328037142754)
--(axis cs:0.3,0.488326850533485)
--(axis cs:0.3,0.49676854968071)
--(axis cs:0.3,0.49676854968071)
--(axis cs:0.27,0.461900424957275)
--(axis cs:0.24,0.42487295627594)
--(axis cs:0.21,0.370941113233566)
--(axis cs:0.18,0.337424977421761)
--(axis cs:0.15,0.285217992663383)
--(axis cs:0.12,0.239133747220039)
--(axis cs:0.09,0.193608354926109)
--(axis cs:0.06,0.145600729286671)
--(axis cs:0.03,0.0923777377605438)
--(axis cs:0,0.0149467086605728)
--cycle;

\addplot [draw=orange, fill=orange, forget plot, mark=*, only marks, mark size=1.1]
table{%
x  y
0 0.0145874712616205
0.03 0.0827464088797569
0.06 0.129384204745293
0.09 0.177440941333771
0.12 0.227596282958984
0.15 0.266273081302643
0.18 0.299709677696228
0.21 0.336330443620682
0.24 0.366639584302902
0.27 0.399982810020447
0.3 0.435325592756271
};
\path [draw=orange, fill=orange, opacity=0.2]
(axis cs:0,0.015480683632195)
--(axis cs:0,0.0142615187168121)
--(axis cs:0.03,0.0822807896137238)
--(axis cs:0.06,0.127538093924522)
--(axis cs:0.09,0.172252885103226)
--(axis cs:0.12,0.211657274961472)
--(axis cs:0.15,0.252231810092926)
--(axis cs:0.18,0.289357944726944)
--(axis cs:0.21,0.312642238140106)
--(axis cs:0.24,0.33483745098114)
--(axis cs:0.27,0.378780044317245)
--(axis cs:0.3,0.414470075368881)
--(axis cs:0.3,0.510980838537216)
--(axis cs:0.3,0.510980838537216)
--(axis cs:0.27,0.459059896469116)
--(axis cs:0.24,0.39755665063858)
--(axis cs:0.21,0.374093821048737)
--(axis cs:0.18,0.330186766386032)
--(axis cs:0.15,0.300154485702515)
--(axis cs:0.12,0.264932231903076)
--(axis cs:0.09,0.187501588463783)
--(axis cs:0.06,0.141248566508293)
--(axis cs:0.03,0.0910434231162071)
--(axis cs:0,0.015480683632195)
--cycle;

\addplot [semithick, purple]
table {%
0 0.0148738203570247
0.03 0.0832471325993538
0.06 0.127546682953835
0.09 0.169895023107529
0.12 0.20669162273407
0.15 0.245332300662994
0.18 0.282718271017075
0.21 0.32141986489296
0.24 0.356366455554962
0.27 0.385958552360535
0.3 0.420822530984879
};
%\addlegendentry{Jittering}
\addplot [semithick, brown]
table {%
0 0.0148013923317194
0.03 0.091278001666069
0.06 0.143391251564026
0.09 0.191717207431793
0.12 0.237656161189079
0.15 0.281988024711609
0.18 0.32528954744339
0.21 0.366818130016327
0.24 0.419431149959564
0.27 0.452496886253357
0.3 0.492371588945389
};
%\addlegendentry{Jacobian}
\addplot [semithick, orange, dashed]
table {%
0 0.0145874712616205
0.03 0.0827464088797569
0.06 0.129384204745293
0.09 0.177440941333771
0.12 0.227596282958984
0.15 0.266273081302643
0.18 0.299709677696228
0.21 0.336330443620682
0.24 0.366639584302902
0.27 0.399982810020447
0.3 0.435325592756271
};
%\addlegendentry{Robust Training}

%\nextgroupplot[xlabel={\(\displaystyle \epsilon^2 / \mathbb{E}[{\| \vx \| ^2]}\)}, ymin=0.0, ymax=0.2, title={Standard Risks}]
%\nextgroupplot[ymin=0.045, ymax=0.13, ylabel={Standard Risk $R_0$}, xmin=0, xmax=0.3]
\nextgroupplot[ymin=0.01, ymax=0.08, ylabel={Standard Risk $R_0$}, xmin=-0.01, xmax=0.31]

\addplot [draw=purple, fill=purple, forget plot, mark=*, only marks, mark size=1.1]
table{%
x  y
0 0.0148689970374107
0.03 0.0163553170859814
0.06 0.0178670585155487
0.09 0.0192517470568419
0.12 0.0201168954372406
0.15 0.0211059525609016
0.18 0.0223162174224854
0.21 0.0232148468494415
0.24 0.024530591443181
0.27 0.0259249862283468
0.3 0.0270351506769657
};
\path [draw=purple, fill=purple, opacity=0.2]
(axis cs:0,0.0149120343849063)
--(axis cs:0,0.0142752602696419)
--(axis cs:0.03,0.0162376314401627)
--(axis cs:0.06,0.0177006293088198)
--(axis cs:0.09,0.0189649537205696)
--(axis cs:0.12,0.0200484842061996)
--(axis cs:0.15,0.020954292267561)
--(axis cs:0.18,0.0218687932938337)
--(axis cs:0.21,0.0232087466865778)
--(axis cs:0.24,0.0243197344243526)
--(axis cs:0.27,0.0255181007087231)
--(axis cs:0.3,0.0258947815746069)
--(axis cs:0.3,0.0275961346924305)
--(axis cs:0.3,0.0275961346924305)
--(axis cs:0.27,0.0261413939297199)
--(axis cs:0.24,0.0277639906853437)
--(axis cs:0.21,0.0234385747462511)
--(axis cs:0.18,0.022967616096139)
--(axis cs:0.15,0.0218382049351931)
--(axis cs:0.12,0.0203141197562218)
--(axis cs:0.09,0.0195671487599611)
--(axis cs:0.06,0.0181996710598469)
--(axis cs:0.03,0.0166167207062244)
--(axis cs:0,0.0149120343849063)
--cycle;


\addplot [draw=brown, fill=brown, forget plot, mark=*, only marks, mark size=1.1]
table{%
x  y
0 0.0147658325731754
0.03 0.0182117074728012
0.06 0.0205315165221691
0.09 0.0216127373278141
0.12 0.0232533067464828
0.15 0.0245480872690678
0.18 0.0255681052803993
0.21 0.0263657867908478
0.24 0.0277549847960472
0.27 0.0277247913181782
0.3 0.02883430570364
};
\path [draw=brown, fill=brown, opacity=0.2]
(axis cs:0,0.014916693456471)
--(axis cs:0,0.0146404479071498)
--(axis cs:0.03,0.017492598593235)
--(axis cs:0.06,0.0193142642825842)
--(axis cs:0.09,0.0205322716757655)
--(axis cs:0.12,0.0220644830912352)
--(axis cs:0.15,0.0238566605374217)
--(axis cs:0.18,0.0236974416300654)
--(axis cs:0.21,0.0255138627067208)
--(axis cs:0.24,0.0273304377496243)
--(axis cs:0.27,0.026917364411056)
--(axis cs:0.3,0.0284090477600694)
--(axis cs:0.3,0.0295490010455251)
--(axis cs:0.3,0.0295490010455251)
--(axis cs:0.27,0.0292118563130498)
--(axis cs:0.24,0.027864503711462)
--(axis cs:0.21,0.0267901216447353)
--(axis cs:0.18,0.0273261047527194)
--(axis cs:0.15,0.0250045467913151)
--(axis cs:0.12,0.0242240802571177)
--(axis cs:0.09,0.0233780375868082)
--(axis cs:0.06,0.0216737206280231)
--(axis cs:0.03,0.0186269816383719)
--(axis cs:0,0.014916693456471)
--cycle;

\addplot [draw=orange, fill=orange, forget plot, mark=*, only marks, mark size=1.1]
table{%
x  y
0 0.0146133666858077
0.03 0.0172414593398571
0.06 0.0202069450169802
0.09 0.0231213811784983
0.12 0.0257856827229261
0.15 0.0311485677957535
0.18 0.0353878624737263
0.21 0.0456244982779026
0.24 0.0516697391867638
0.27 0.0591367557644844
0.3 0.0724888145923615
};
\path [draw=orange, fill=orange, opacity=0.2]
(axis cs:0,0.0155197742581367)
--(axis cs:0,0.0142565311491489)
--(axis cs:0.03,0.0169674886763096)
--(axis cs:0.06,0.0195396608859301)
--(axis cs:0.09,0.0214436853677034)
--(axis cs:0.12,0.0240249045938253)
--(axis cs:0.15,0.0288088341057301)
--(axis cs:0.18,0.0310869555175304)
--(axis cs:0.21,0.0375002564489841)
--(axis cs:0.24,0.0446108135581017)
--(axis cs:0.27,0.0544956859946251)
--(axis cs:0.3,0.0624027043581009)
--(axis cs:0.3,0.0888832792639732)
--(axis cs:0.3,0.0888832792639732)
--(axis cs:0.27,0.0731981241703033)
--(axis cs:0.24,0.0631290593743324)
--(axis cs:0.21,0.0607318437099457)
--(axis cs:0.18,0.044526644051075)
--(axis cs:0.15,0.0393031050264835)
--(axis cs:0.12,0.032734234854579)
--(axis cs:0.09,0.0264933083206415)
--(axis cs:0.06,0.0220203344523907)
--(axis cs:0.03,0.0191390037536621)
--(axis cs:0,0.0155197742581367)
--cycle;

\addplot [semithick, purple]
table {%
0 0.0148689970374107
0.03 0.0163553170859814
0.06 0.0178670585155487
0.09 0.0192517470568419
0.12 0.0201168954372406
0.15 0.0211059525609016
0.18 0.0223162174224854
0.21 0.0232148468494415
0.24 0.024530591443181
0.27 0.0259249862283468
0.3 0.0270351506769657
};
\addlegendentry{Jittering}
\addplot [semithick, brown]
table {%
0 0.0147658325731754
0.03 0.0182117074728012
0.06 0.0205315165221691
0.09 0.0216127373278141
0.12 0.0232533067464828
0.15 0.0245480872690678
0.18 0.0255681052803993
0.21 0.0263657867908478
0.24 0.0277549847960472
0.27 0.0277247913181782
0.3 0.02883430570364
};
\addlegendentry{Jacobian}
\addplot [semithick, orange, dashed]
table {%
0 0.0146133666858077
0.03 0.0172414593398571
0.06 0.0202069450169802
0.09 0.0231213811784983
0.12 0.0257856827229261
0.15 0.0311485677957535
0.18 0.0353878624737263
0.21 0.0456244982779026
0.24 0.0516697391867638
0.27 0.0591367557644844
0.3 0.0724888145923615
};
\addlegendentry{Robust Training}
\end{groupplot}

\end{tikzpicture}

==> figures_ak_mainbody/jittering_nl__and__robust_risk.tikz <==
% This file was created with tikzplotlib v0.10.1.
%\begin{tikzpicture}[font=\small]
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}

\definecolor{green}{RGB}{0,128,0}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{orange}{RGB}{255,165,0}
\definecolor{purple}{RGB}{128,0,128}

\begin{groupplot}[group style={group size=1 by 2,
                %ylabels at=edge left,
                %yticklabels at=edge left,
                horizontal sep=0.5cm,
                vertical sep=2cm
    },
    width=0.55\columnwidth,
    %height=0.32\textwidth,
    tick align=outside,
    tick pos=left,
    x grid style={darkgray176},
    %xlabel={\(\displaystyle \epsilon^2 / \mathbb{E}[{\| \vx \| ^2]}\)},
    xlabel={\(\displaystyle \advnoiselevel^2 / \stdlatent^2\)},
    xtick style={color=black},
    y grid style={darkgray176},
    %ylabel={Robust Risk $R_{\advnoiselevel}$},
    ytick style={color=black},
    legend cell align={left},
    legend style={
      fill opacity=0.8,
      draw opacity=1,
      text opacity=1,
      at={(1.6,1)},
      %at={(0.38,0.95)},
      anchor=north,
      draw=lightgray204
    },
]

\nextgroupplot[title=Jittering Choice Rule, ylabel={Noise Variance $\stdjitter^2$}, ymin=-0.25, ymax=1.75, xmin=-0.05, xmax=1.05,
    legend style={
      fill opacity=0.8,
      draw opacity=1,
      text opacity=1,
      at={(1.6,1)},
      %at={(0.38,0.95)},
      anchor=north,
      draw=lightgray204}
]

\addplot [thick, purple, opacity=0.5]
table {%
0.0101020408163265 0.021016460599169
0.0202040816326531 0.0301250266025626
0.0303061224489796 0.037329206189712
0.0404081632653061 0.0435723637272834
0.0505102040816326 0.0492185632086829
0.0606122448979592 0.0544540753691005
0.0707142857142857 0.0593894400044253
0.0808163265306122 0.0640967158129773
0.0909183673469388 0.0686260672451634
0.101020408163265 0.0730141734712301
0.111122448979592 0.0772889042110109
0.121224489795918 0.0814721072408469
0.131326530612245 0.0855813633976675
0.141428571428571 0.0896311413316673
0.151530612244898 0.0936335855442417
0.161632653061224 0.0975990710040907
0.171734693877551 0.101536603973159
0.181836734693878 0.105454118489996
0.191938775510204 0.109358700251021
0.202040816326531 0.113256758860367
0.212142857142857 0.117154162659547
0.222244897959184 0.121056345987352
0.23234693877551 0.124968395837638
0.242448979591837 0.128895122935416
0.252551020408163 0.132841120910744
0.26265306122449 0.136810816310491
0.272755102040816 0.140808511519832
0.282857142857143 0.14483842218352
0.292959183673469 0.148904710365563
0.303061224489796 0.153011514427096
0.313163265306122 0.157162976410145
0.323265306122449 0.161363267571774
0.333367346938776 0.16561661260621
0.343469387755102 0.16992731301302
0.353571428571429 0.174299770011027
0.363673469387755 0.178738507355712
0.373775510204082 0.183248194389238
0.383877551020408 0.187833669634493
0.393979591836735 0.192499965236251
0.404081632653061 0.197252332552401
0.414183673469388 0.202096269205828
0.424285714285714 0.207037547922393
0.434387755102041 0.212082247502844
0.444489795918367 0.217236786306504
0.454591836734694 0.222507958663013
0.46469387755102 0.227902974676017
0.474795918367347 0.233429503940852
0.484897959183673 0.239095723768474
0.495 0.244910372592247
0.505102040816326 0.250882809335257
0.515204081632653 0.257023079636801
0.52530612244898 0.263341989981559
0.535408163265306 0.269851190948745
0.545510204081633 0.276563271007436
0.555612244897959 0.283491862536046
0.565714285714286 0.290651762048497
0.575816326530612 0.298059066979155
0.585918367346939 0.30573133182902
0.596020408163265 0.313687747026656
0.606122448979592 0.321949344534741
0.616224489795918 0.330539235069707
0.626326530612245 0.339482882840453
0.636428571428571 0.348808425008283
0.646530612244898 0.358547044697038
0.656632653061224 0.368733408436518
0.666734693877551 0.379406181532409
0.676836734693878 0.39060863819464
0.686938775510204 0.40238938755718
0.697040816326531 0.414803242304605
0.707142857142857 0.427912263923963
0.717244897959184 0.441787028235792
0.72734693877551 0.456508167685454
0.737448979591837 0.472168264117036
0.747551020408163 0.488874189165059
0.75765306122449 0.506750021545037
0.767755102040816 0.525940715185049
0.777857142857143 0.546616754985237
0.787959183673469 0.568980126650708
0.798061224489796 0.593272056881389
0.808163265306122 0.619783171307963
0.818265306122449 0.648867003886757
0.828367346938775 0.68095822889188
0.838469387755102 0.71659766941861
0.848571428571429 0.75646722772115
0.858673469387755 0.801439674204942
0.868775510204082 0.852651261371951
0.878877551020408 0.911610427203324
0.888979591836735 0.980365480570985
0.899081632653061 1.06177244789893
0.909183673469388 1.15994082609735
0.919285714285714 1.28101268846187
0.929387755102041 1.43460823428629
0.939489795918367 1.63671521385271
0.949591836734694 1.91604494013407
0.95969387755102 2.32993062399968
0.969795918367347 3.01209348348546
0.979897959183673 4.36433477076998
0.99 8.40971909225756
};
\addlegendentry{Prediction}

\addplot [very thick, draw=purple, fill=purple, mark=*, mark size=1.4, only marks]
table {%
0 0
0.101010101010101 0.0730097582028207
0.202020202020202 0.113248807032717
0.303030303030303 0.15299887784082
0.404040404040404 0.197232754848132
0.505050505050505 0.250851923759488
0.606060606060606 0.321897794477615
0.707070707070707 0.427816012188206
0.808080808080808 0.619556892159288
0.909090909090909 1.15894663844041
};
\addlegendentry{Chosen Levels}
%\addlegendentry{Medium Noise}%{xi=0.5}

\nextgroupplot[title=Simulation at Medium Noise, ylabel=Robust Risk $R_{\advnoiselevel}$, ymin=-0.05, ymax=0.355, xmin=-0.05, xmax=1.05]

\path [fill=orange, fill opacity=0.2]
(axis cs:0,0.0132257463410497)
--(axis cs:0,0.0132257463410497)
--(axis cs:0.1,0.0827097073197365)
--(axis cs:0.2,0.126329481601715)
--(axis cs:0.3,0.164664790034294)
--(axis cs:0.4,0.199546650052071)
--(axis cs:0.5,0.231794625520706)
--(axis cs:0.6,0.261599004268646)
--(axis cs:0.7,0.288819849491119)
--(axis cs:0.8,0.312989324331284)
--(axis cs:0.9,0.332920074462891)
--(axis cs:1,0)
--(axis cs:1,0)
--(axis cs:1,0)
--(axis cs:0.9,0.332920074462891)
--(axis cs:0.8,0.312989324331284)
--(axis cs:0.7,0.288819849491119)
--(axis cs:0.6,0.261599004268646)
--(axis cs:0.5,0.231794625520706)
--(axis cs:0.4,0.199546650052071)
--(axis cs:0.3,0.164664790034294)
--(axis cs:0.2,0.126329481601715)
--(axis cs:0.1,0.0827097073197365)
--(axis cs:0,0.0132257463410497)
--cycle;

\addplot [very thick, purple]
table {%
0 0.0132257463410497
0.1 0.0827097073197365
0.2 0.126329481601715
0.3 0.164664790034294
0.4 0.199546650052071
0.5 0.231794625520706
0.6 0.261599004268646
0.7 0.288819849491119
0.8 0.312989324331284
0.9 0.332920074462891
};
\addlegendentry{Jittering}
\addplot [very thick, orange, mark=*, mark size=1.4, mark options={solid}, only marks, forget plot]
table {%
0 0.0132205067202449
0.1 0.0827057436108589
0.2 0.126341834664345
0.3 0.164625763893127
0.4 0.199547067284584
0.5 0.231822371482849
0.6 0.261562317609787
0.7 0.288766592741013
0.8 0.312947779893875
0.9 0.33287587761879
};
\addplot [very thick, orange]
table {%
0 0.0132205067202449
0.1 0.0827057436108589
0.2 0.126341834664345
0.3 0.164625763893127
0.4 0.199547067284584
0.5 0.231822371482849
0.6 0.261562317609787
0.7 0.288766592741013
0.8 0.312947779893875
0.9 0.33287587761879
};
\addlegendentry{Robust Training}

\addplot [very thick, draw=purple, fill=purple, forget plot, mark=*, mark size=1.4, only marks]
table{%
0 0.0132257463410497
0.1 0.0827097073197365
0.2 0.126329481601715
0.3 0.164664790034294
0.4 0.199546650052071
0.5 0.231794625520706
0.6 0.261599004268646
0.7 0.288819849491119
0.8 0.312989324331284
0.9 0.332920074462891
};

\end{groupplot}

\end{tikzpicture}
